Image Compression with Isotropic and Anisotropic Shepard Inpainting

Inpainting-based codecs store sparse selected pixel data and decode by reconstructing the discarded image parts by inpainting. Successful codecs (coders and decoders) traditionally use inpainting operators that solve partial differential equations. This requires some numerical expertise if efficient implementations are necessary. Our goal is to investigate variants of Shepard inpainting as simple alternatives for inpainting-based compression. They can be implemented efficiently when we localise their weighting function. To turn them into viable codecs, we have to introduce novel extensions of classical Shepard interpolation that adapt successful ideas from previous codecs: Anisotropy allows direction-dependent inpainting, which improves reconstruction quality. Additionally, we incorporate data selection by subdivision as an efficient way to tailor the stored information to the image structure. On the encoding side, we introduce the novel concept of joint inpainting and prediction for isotropic Shepard codecs, where storage cost can be reduced based on intermediate inpainting results. In an ablation study, we show the usefulness of these individual contributions and demonstrate that they offer synergies which elevate the performance of Shepard inpainting to surprising levels. Our resulting approaches offer a more favourable trade-off between simplicity and quality than traditional inpainting-based codecs. Experiments show that they can outperform JPEG and JPEG2000 at high compression ratios.

==> berkeley_grey_rjip_aniso.csv <==
17.921285192	118.076347342
36.893825964	200.315951124
56.776293116	258.166095556
76.552250878	297.90122279
95.658947516	326.592634554
116.361076268	355.764992402
146.845933278	388.297506826
199.14593283	436.158466578
253.12264332	476.763040572


==> final_data.csv <==
9.244446	125.320457	0.764582	8.465866	152.917618	0.744334	23.246098	305.423431	0.595523	18.681696	157.833664	0.757935	17.861147	172.466553	0.757695	20.044397	133.169968	0.761759
17.727482	214.178665	0.646793	16.86167	241.447769	0.627741	42.525253	386.924438	0.505792	39.684227	274.74292	0.625986	36.26923	308.605499	0.592376	40.331383	221.257248	0.636324
28.939579	297.619263	0.548791	30.253193	321.89212	0.53456	58.429569	436.474701	0.474177	48.031147	310.58844	0.595511	55.936131	403.696533	0.493185	59.400452	277.230072	0.58854
38.818459	356.048004	0.492641	41.46257	376.601562	0.484276	79.200607	486.314667	0.414198	60.47847	368.336823	0.553089	68.304848	427.618164	0.464872	81.532448	327.195557	0.53271
48.529064	401.812531	0.455831	50.91687	420.843292	0.447194	97.022209	509.655029	0.397516	96.05056	502.022919	0.457368	89.635513	475.56192	0.429333	99.779495	360.104706	0.503016
57.896202	439.326569	0.428909	59.861622	464.217438	0.415434	122.578239	547.180237	0.374429	96.05056	502.022919	0.457368	101.741524	494.853058	0.411249	117.172523	390.342194	0.482973
39.921928	51.523449	0.770014	38.20002	57.222424	0.759307	19.980234	59.86203	0.79065	19.758366	26.489693	0.868671	17.522102	32.957951	0.865969	20.028063	18.635679	0.884209
70.75045	79.914452	0.7175	67.426437	82.050568	0.711336	40.133804	73.389595	0.718636	39.974686	44.30669	0.807941	37.43631	57.404888	0.784184	40.096973	31.844839	0.826215
117.981094	100.661537	0.691686	113.257774	101.684113	0.688137	67.716721	80.485939	0.730792	57.955933	55.053528	0.776143	55.314529	71.60965	0.744547	59.52634	40.489826	0.799244
166.060394	112.328728	0.682891	161.491165	114.253807	0.680141	80.596642	87.854767	0.713137	77.975609	64.045349	0.752356	74.376961	80.377983	0.724897	79.537018	47.174145	0.779487
219.436935	121.821053	0.677082	211.64209	123.531898	0.675594	109.352333	93.938377	0.697561	97.867348	74.54126	0.732866	92.307747	88.624611	0.708652	98.111526	52.310638	0.765463
261.804932	127.799255	0.674167	254.683289	129.434631	0.673004	130.424881	97.631523	0.696974	110.831734	98.733673	0.701339	109.994682	89.832268	0.705862	119.088737	56.891857	0.753101
38.248322	53.895428	0.837717	35.911507	59.419567	0.823095	19.962992	53.262268	0.861924	19.880232	20.300875	0.920145	17.795673	23.787621	0.914055	20.290558	11.309726	0.9392
71.928116	82.724556	0.795611	66.876022	89.510475	0.780586	39.96656	73.650795	0.819266	39.925983	40.278172	0.86121	36.049782	45.877247	0.85827	40.220005	25.724264	0.895154
119.088737	110.3396	0.768678	112.415955	121.542694	0.752247	59.69804	79.410492	0.794905	57.515137	56.127869	0.823426	54.208851	61.897705	0.828074	59.346664	36.125019	0.869369
160.045181	125.167175	0.757198	152.061478	140.92366	0.74122	78.037506	86.651299	0.784791	79.408524	77.833199	0.784966	69.243004	67.107384	0.813586	79.248489	45.406494	0.846292
204.169785	135.022659	0.749875	191.91362	155.338669	0.733389	100.699356	95.054504	0.756601	90.710724	87.462097	0.775755	89.655952	76.102837	0.803915	99.000755	53.240154	0.83102
239.337189	146.41362	0.742573	225.994827	165.225128	0.728785	119.924065	103.307487	0.76118	106.972527	106.526665	0.758766	103.183151	80.380882	0.795521	119.124809	60.507191	0.816341
35.131866	57.471058	0.781162	35.384773	65.729431	0.76635	19.83811	59.755787	0.827408	19.600788	30.921923	0.868971	17.288679	29.945593	0.882048	20.106918	20.363054	0.891865
65.900955	86.686928	0.729193	65.255722	94.737274	0.717218	40.183018	80.7967	0.739184	37.839779	54.319195	0.798606	35.580074	56.795013	0.810145	40.133804	37.643318	0.832952
113.913963	110.510307	0.696451	114.744965	122.320679	0.685077	60.947147	99.115631	0.73442	54.082108	73.377083	0.753074	55.205811	82.937584	0.762342	59.725243	49.33139	0.801637
151.768036	123.93692	0.683522	152.179184	137.324127	0.671978	79.990036	104.970276	0.719206	68.578827	90.290894	0.719575	67.845238	87.684692	0.742971	79.79525	58.900005	0.773494
186.188919	135.663803	0.677029	185.224213	148.711807	0.664807	97.72142	114.253479	0.695259	95.213318	123.451561	0.675098	90.397934	109.603004	0.719981	98.332336	67.81424	0.757984
214.29483	147.805038	0.670159	214.528641	158.212387	0.659257	121.217941	126.340691	0.688887	114.912621	152.839478	0.646941	111.872261	124.987709	0.703084	119.559441	76.031868	0.743435
9.211745	110.038788	0.821004	8.142609	147.329651	0.798991	21.110807	274.038452	0.704602	19.54817	205.48613	0.754628	20.05769	178.658569	0.780564	20.216494	151.879684	0.777709
15.830556	199.389236	0.718442	14.334755	234.611938	0.699762	45.815098	423.265381	0.581658	37.343876	357.349365	0.623078	41.563366	316.249969	0.656786	40.068371	281.271515	0.660601
25.281664	295.468353	0.625729	23.843742	328.025055	0.61011	59.861622	480.311737	0.544445	47.06535	425.721558	0.577704	57.389229	400.809967	0.591293	59.364582	371.404694	0.582132
33.954842	357.326538	0.575342	32.654957	387.341187	0.56096	80.333199	541.374451	0.498037	77.013512	590.09491	0.478793	84.330048	467.177979	0.531302	78.80381	442.018707	0.530143
41.784187	401.381561	0.543642	40.556004	433.644653	0.528227	101.662613	586.332947	0.468316	77.013512	590.09491	0.478793	106.537796	531.165894	0.492035	99.125534	500.170013	0.498963
49.117039	443.346954	0.514921	48.00769	472.167267	0.50345	120.808296	626.908508	0.445402	77.013512	590.09491	0.478793	122.884689	590.670471	0.459545	117.242393	548.91272	0.473623
12.610833	100.339386	0.763799	12.036824	120.558144	0.746463	19.978205	206.293411	0.687267	19.562757	97.855469	0.815869	17.912403	123.001373	0.772356	19.933643	67.039673	0.830379
25.65777	161.795685	0.671708	24.320057	179.884842	0.658416	39.449337	261.826996	0.603124	35.66721	155.22316	0.727501	35.86565	201.263748	0.662493	39.893578	126.19339	0.727902
44.034828	223.182419	0.599446	45.767109	235.196487	0.590437	58.213322	285.299683	0.572904	54.928204	212.054123	0.65874	49.38847	253.990005	0.595992	61.231861	168.009048	0.669497
61.625294	256.678223	0.566145	63.200096	269.152252	0.558112	79.698219	308.204865	0.543103	67.927277	243.198654	0.622905	61.916389	270.645752	0.577978	78.993774	191.289673	0.642641
76.459457	281.310181	0.543716	79.312424	294.404663	0.537036	99.653069	336.804047	0.51625	86.844299	284.844269	0.591465	95.121193	311.680939	0.537851	98.111526	212.085938	0.618203
92.874588	298.911896	0.529273	94.845879	313.09668	0.521839	120.734108	348.212189	0.507633	112.319626	356.548584	0.546135	112.705933	342.015045	0.516908	119.705025	232.264282	0.590292
29.718184	61.307209	0.863179	27.682577	75.065453	0.838354	19.782221	65.968895	0.888839	19.913456	32.751942	0.919176	17.402681	25.250784	0.931414	19.985312	17.697618	0.94287
47.463005	116.886131	0.789185	46.729767	150.334366	0.742582	44.24789	117.317657	0.757037	36.771179	69.315178	0.855329	38.1926	62.835083	0.869914	40.381084	46.932873	0.889098
79.408524	174.559326	0.731333	77.407677	196.309204	0.706495	65.061386	150.20224	0.749584	57.180603	114.286621	0.79798	56.661526	106.78125	0.823039	59.806995	72.787132	0.85045
100.033325	205.444016	0.701747	104.889572	234.233765	0.674406	79.746704	181.437454	0.715882	67.426437	140.818466	0.774014	76.623344	172.932755	0.757193	80.300385	97.143837	0.818857
123.657547	236.378174	0.675158	129.993713	262.68866	0.653498	98.01371	194.154007	0.700687	84.511284	176.575851	0.7485	98.628288	179.924805	0.741586	100.135216	121.026924	0.792568
143.619797	259.668793	0.657541	148.782059	282.140625	0.638111	117.487602	231.248703	0.665514	107.498909	235.994247	0.707791	111.333809	216.765747	0.702477	119.160912	139.352219	0.774349
8.432462	146.278214	0.794281	7.54183	219.390381	0.766474	19.664499	547.252136	0.631456	18.510214	237.877304	0.772521	19.015959	291.54425	0.752649	19.974146	177.961716	0.769473
14.245436	257.05069	0.704675	12.822192	340.773041	0.675116	42.115349	665.846313	0.544385	38.753426	462.735809	0.632162	38.941475	532.833923	0.608692	40.294189	352.173615	0.655162
22.625488	396.866821	0.623029	21.462231	467.377563	0.600651	64.47467	797.418945	0.485074	56.555588	628.776062	0.56655	60.431995	697.887451	0.528273	60.016941	485.54541	0.591549
29.974159	496.564484	0.577282	29.745159	554.74176	0.556963	80.038879	874.745544	0.450001	56.555588	628.776062	0.56655	78.115021	739.589844	0.494658	80.978378	596.379639	0.551303
36.843529	572.713623	0.543276	37.876228	622.208801	0.525472	97.118057	913.913757	0.432308	56.555588	628.776062	0.56655	104.666222	869.876282	0.449931	98.801758	676.974121	0.519169
43.527893	634.541931	0.515885	45.303112	675.739563	0.50128	124.440193	1019.304688	0.398846	56.555588	628.776062	0.56655	133.615692	938.94165	0.415314	119.341728	757.601868	0.486666
31.033936	68.057915	0.825726	28.926805	75.865959	0.813295	19.986328	85.832367	0.842872	19.880232	24.67391	0.910752	17.707525	32.719135	0.898686	20.037249	13.276059	0.92973
55.345673	113.729675	0.773671	53.559113	129.962921	0.755545	39.303448	113.830536	0.729429	39.913826	54.845551	0.852248	37.069286	76.208069	0.834832	39.869308	32.238911	0.888444
82.733223	158.416107	0.738758	77.728996	177.169876	0.725262	59.998627	150.991165	0.733984	56.151791	79.332489	0.815094	48.812191	85.579437	0.791642	59.355621	48.903942	0.86104
111.713356	182.993774	0.72466	103.210236	208.490967	0.705666	79.02552	170.982681	0.726947	72.793594	102.421356	0.797648	70.144669	128.27533	0.768136	80.878448	67.407814	0.832019
134.437943	202.763229	0.715358	128.04657	236.860794	0.69511	98.480087	186.646606	0.688198	98.826591	158.259201	0.748589	80.481171	133.314316	0.746494	98.209541	78.399895	0.811813
157.418335	216.778	0.709387	150.89447	254.452194	0.687466	119.269333	205.360779	0.698507	119.305519	215.772034	0.715312	106.049355	176.060989	0.730999	117.733833	90.69651	0.801071
30.982588	62.585369	0.804585	29.713692	73.588326	0.790277	19.965019	84.551903	0.752432	19.701939	29.41301	0.893794	17.50572	39.072529	0.887568	20.255022	16.667145	0.91319
52.118092	98.139778	0.753192	50.930061	114.776314	0.737733	40.150192	116.098732	0.726672	38.06321	59.564739	0.828474	35.885288	74.593201	0.824088	40.141998	37.278797	0.857201
81.769806	135.874268	0.716623	79.730537	157.290894	0.697224	58.946335	145.572098	0.736091	54.65337	85.727806	0.782972	54.820995	119.008766	0.771981	59.770634	54.326923	0.826687
107.823143	158.513062	0.700456	106.79821	181.055054	0.681452	78.661934	151.88765	0.72231	71.379745	111.817284	0.749648	66.502792	122.429016	0.75385	78.898674	70.402245	0.80042
131.164444	173.304367	0.689671	129.864929	201.036697	0.670325	97.672874	165.028397	0.690988	83.612801	135.521286	0.724756	78.835403	130.965363	0.739171	98.901154	84.479614	0.776837
154.876328	189.857956	0.681725	154.754425	215.781052	0.662433	116.928635	176.712021	0.691386	101.16568	168.984238	0.697999	101.009758	160.931885	0.721088	117.452507	98.387672	0.76005
20.022964	90.772125	0.739543	18.752075	105.002838	0.72659	21.626299	134.232834	0.723625	19.641909	71.162804	0.825006	17.640797	78.638336	0.812707	19.99649	48.549397	0.829
35.267353	148.310532	0.660032	32.911869	164.524063	0.641725	39.982815	185.632629	0.627061	36.750561	116.356621	0.738867	35.86565	141.340012	0.714076	39.768509	90.40638	0.747748
62.151257	204.975113	0.613021	59.907223	224.219543	0.599295	58.699955	212.032852	0.623075	51.850079	150.063065	0.687067	55.159348	187.443008	0.657711	59.971176	121.766693	0.699214
85.447845	235.732529	0.588881	83.311653	259.750122	0.572359	78.709167	232.219894	0.601266	70.993141	196.099243	0.633348	68.566872	195.629028	0.640598	79.569206	143.686203	0.673163
107.176613	253.137009	0.577064	105.310928	281.109344	0.559801	99.50177	247.981308	0.574826	87.716042	236.41185	0.598395	90.647995	227.283676	0.612947	99.150528	164.646927	0.653354
127.755363	273.180084	0.56726	128.04657	300.321838	0.549854	119.016647	261.65506	0.570793	111.396881	295.896759	0.552357	103.727516	233.054077	0.604439	118.908676	182.228134	0.632522
36.950855	59.396557	0.781846	34.125748	67.900032	0.774542	19.99649	69.338501	0.819671	19.945778	23.804543	0.892997	17.599741	28.176157	0.885394	19.915472	14.515808	0.910988
71.315018	86.796394	0.747419	63.230583	99.984955	0.739294	40.719788	94.293884	0.729509	39.580372	44.14093	0.830961	33.75663	53.585308	0.820057	40.011295	28.828974	0.853841
118.657516	113.4711	0.732499	114.47773	133.890945	0.718786	59.257233	118.437317	0.738338	58.507812	59.103741	0.792507	46.115986	58.317352	0.789226	59.580456	39.897411	0.818791
154.208237	129.477448	0.723305	162.761169	161.783936	0.706184	79.941246	122.904839	0.728236	79.296432	81.245087	0.749313	64.591164	92.220772	0.759059	81.178986	50.040119	0.796337
183.239044	140.310287	0.719008	197.405121	173.559586	0.701639	100.570587	135.449265	0.701147	89.943047	92.385254	0.735049	80.366035	97.528099	0.744764	99.703598	57.676697	0.782046
213.945053	148.36412	0.71505	228.888824	183.13945	0.69842	116.824417	150.050064	0.702353	119.269333	137.973404	0.701842	111.713356	152.964325	0.714435	117.033035	64.247253	0.76692
6.363579	156.685883	0.744762	6.07466	208.213058	0.712461	19.706877	451.162689	0.579365	19.787199	309.519806	0.668001	17.817444	291.595581	0.7055	20.069975	248.475632	0.64665
11.554403	270.772064	0.618039	10.939796	312.510468	0.598984	42.990162	555.810974	0.492478	33.905071	423.372528	0.562198	37.128788	462.801239	0.54173	40.027584	387.350952	0.530982
19.892302	382.665131	0.518594	19.54137	410.369537	0.50542	60.777588	619.747681	0.430159	53.457176	544.185852	0.474223	57.122459	576.110596	0.446751	60.534328	480.139679	0.458191
27.402857	451.553314	0.465815	27.865009	474.162689	0.454657	80.646225	660.371582	0.385525	72.258545	645.196594	0.41667	83.082825	636.855591	0.387119	80.613159	544.696167	0.425636
34.615406	499.841583	0.430727	35.223129	521.56073	0.421224	104.056892	706.896729	0.362207	86.462402	692.825378	0.383092	83.258736	636.568359	0.38648	101.557594	591.580444	0.395205
41.624962	539.513123	0.405043	42.770393	562.963318	0.394852	123.541	734.945984	0.339075	86.462402	692.825378	0.383092	125.432533	726.064697	0.333602	117.804375	621.012817	0.381987
14.264038	86.958961	0.758286	13.03557	102.946999	0.744583	19.702927	157.383347	0.730185	19.901361	102.013618	0.776648	17.83765	93.382011	0.804594	20.130592	73.603996	0.792578
25.755239	138.832016	0.666101	24.908533	154.587357	0.65283	38.999405	196.161057	0.648579	36.528656	161.968552	0.676955	36.909237	164.623367	0.69245	39.800709	129.319275	0.695552
41.673485	194.298462	0.595862	41.240799	208.343185	0.584533	59.052559	235.088013	0.601738	49.283245	202.808517	0.624951	54.82864	212.834488	0.629746	60.219143	167.843597	0.640939
56.039761	227.348633	0.56158	55.848743	241.80806	0.550284	79.941246	268.569061	0.561862	78.068497	282.030182	0.549346	71.941277	236.434738	0.593263	80.071472	200.027695	0.603728
70.044708	250.996582	0.539435	69.389626	265.702667	0.530883	104.610535	295.126343	0.532652	78.068497	282.030182	0.549346	93.849884	265.791168	0.562123	99.830162	224.337814	0.573206
84.402451	271.857208	0.523248	83.862442	288.22818	0.513096	119.777946	311.364655	0.518433	119.414215	384.027313	0.47224	109.413185	282.877899	0.543622	119.559441	249.146896	0.552745
31.899975	51.214283	0.819672	28.963026	63.410919	0.813802	19.924555	85.899384	0.809396	19.728628	30.483475	0.889901	17.903433	37.907368	0.892638	20.291605	18.185259	0.905626
59.292973	72.623138	0.786556	55.314529	89.315918	0.773654	40.166599	113.371185	0.777586	39.026497	57.250225	0.821303	37.489845	80.162544	0.827255	40.753551	36.743835	0.849593
96.309334	103.117455	0.761797	91.726379	119.613731	0.742784	58.213322	142.195724	0.768698	58.594994	84.12265	0.769588	57.213879	82.457367	0.798737	59.725243	49.638336	0.820731
123.618675	119.470039	0.751029	119.269333	138.270645	0.73064	78.317268	154.423981	0.749904	74.433273	101.552299	0.750793	73.790764	90.71682	0.778046	79.168716	60.3409	0.803988
150.260223	130.887894	0.742969	144.304947	152.706238	0.723386	101.191711	167.514587	0.729429	97.794327	153.455429	0.699733	95.980232	113.26432	0.741422	98.160507	70.49929	0.787242
172.848785	139.303024	0.737083	168.913666	165.671326	0.716033	123.85228	201.352905	0.693379	117.137627	202.847046	0.661518	113.683434	120.726662	0.751827	116.998215	79.960991	0.774588
24.640078	82.556267	0.736897	23.927893	86.478676	0.721118	19.975161	89.022942	0.7588	19.842113	41.211876	0.866522	17.401142	58.758595	0.825814	20.246679	27.031412	0.893474
52.416821	117.64959	0.662126	50.517857	122.075867	0.651712	41.098557	109.390984	0.677151	37.83614	69.445801	0.790333	33.975376	92.653473	0.735144	40.711357	52.823933	0.813282
101.269897	151.189819	0.616873	97.262184	156.521912	0.609667	58.368858	116.265106	0.676933	57.389229	90.854187	0.738992	48.296612	108.846657	0.689068	59.355621	69.281746	0.775593
148.053833	164.919083	0.604587	141.755951	171.615524	0.598453	78.567635	125.377777	0.655573	75.957314	110.366608	0.698084	71.185913	120.758118	0.663386	81.650955	82.64608	0.733718
191.539703	172.277832	0.598844	184.528854	182.247849	0.59225	100.622055	133.579361	0.634186	90.128578	126.502586	0.66987	84.185616	125.128792	0.652725	101.16568	92.828674	0.716507
239.482941	178.96199	0.594185	228.622681	191.516556	0.587465	119.705025	138.839172	0.630532	109.779732	147.90152	0.644077	98.677795	129.937851	0.644203	117.137627	99.213722	0.700617
26.396658	53.242065	0.822551	24.740845	65.337807	0.803639	19.990393	65.707672	0.824606	19.513248	40.316509	0.88134	17.093285	41.465092	0.892818	19.926573	22.596495	0.906856
46.013458	86.635155	0.767715	44.935551	97.970947	0.746606	40.043892	96.488457	0.786864	36.9231	73.994698	0.806627	36.125954	73.522758	0.83613	40.01944	48.815746	0.846389
72.139244	117.116852	0.72828	72.020332	129.029739	0.708135	61.394379	122.320213	0.760097	56.858154	106.65213	0.752235	56.063728	107.018623	0.787263	59.962032	70.649574	0.80867
93.626427	143.432526	0.704572	94.823006	152.54982	0.684751	79.360443	136.810715	0.73714	76.533867	146.775803	0.68778	71.836136	118.569511	0.765764	80.104095	89.5317	0.774831
115.690201	162.170547	0.686237	115.997345	171.754028	0.668412	97.479179	145.846634	0.722701	93.537346	189.677597	0.616637	94.074402	142.323837	0.739027	98.111526	104.98925	0.76047
133.797546	174.845657	0.675135	134.254349	185.755615	0.658886	122.80793	166.107605	0.69944	119.341728	252.013016	0.531443	114.411118	166.649612	0.710718	117.769089	121.054192	0.738812
16.435987	113.340553	0.738864	15.757604	131.993027	0.722863	19.893307	188.729843	0.739693	19.779236	117.523323	0.794529	18.155548	112.391937	0.810222	20.306274	84.77298	0.79953
30.072729	187.345291	0.631463	29.240854	206.736816	0.61415	38.926056	228.328171	0.647	35.885288	185.167038	0.698466	37.770721	195.222107	0.700135	39.824894	155.694901	0.693758
50.330345	260.542328	0.548727	48.769814	277.145111	0.533526	59.292973	272.24353	0.601299	49.277069	227.016281	0.643611	56.849934	249.91069	0.62904	59.670864	198.868286	0.639425
69.647713	298.243011	0.518009	68.033043	315.374756	0.504837	80.828575	308.895905	0.558055	78.50489	302.104889	0.568829	73.846199	266.455566	0.595179	79.843857	234.898392	0.59734
88.725403	329.828125	0.496872	86.672028	344.574921	0.485692	99.000755	324.65686	0.540225	78.50489	302.104889	0.568829	95.44442	302.536469	0.560425	102.164459	263.574951	0.560337
107.823143	350.072113	0.483179	104.58271	368.16275	0.471584	116.928635	346.352295	0.518026	104.360672	376.70813	0.510869	109.841064	313.096344	0.542829	121.180588	284.184784	0.543228
16.107443	70.349213	0.787864	14.583015	88.69854	0.779864	20.305225	191.539413	0.622752	19.735558	61.398407	0.845248	18.036465	98.367043	0.82295	20.156389	39.274799	0.861094
29.352169	123.070984	0.723173	27.67868	141.772964	0.713554	40.987179	244.477646	0.630344	37.518463	108.361153	0.764394	37.814308	195.86824	0.723675	40.158394	74.730835	0.783168
47.297451	184.411804	0.670218	46.558254	195.943665	0.663583	59.052559	286.577728	0.639942	59.788811	157.157684	0.700044	50.870762	215.670242	0.667374	60.136261	103.429359	0.743131
61.212795	222.716782	0.6435	64.68679	234.886246	0.635648	78.677673	324.696533	0.624509	69.352913	182.461075	0.677301	68.867073	270.118011	0.653725	78.772232	128.468353	0.718036
73.832329	247.910904	0.628995	79.504852	261.722137	0.620563	99.50177	341.711029	0.58881	97.455017	271.633118	0.635846	76.608414	287.881653	0.629206	98.504761	150.812881	0.704656
84.894432	267.512024	0.618589	92.503174	281.451996	0.609492	119.85096	363.131348	0.593909	107.941528	293.223572	0.625532	106.943436	320.03244	0.615497	117.487602	170.630432	0.691037
28.835594	58.629414	0.867847	25.469978	75.265831	0.860175	19.719723	108.589653	0.853921	19.768299	29.825806	0.919406	18.441635	56.901257	0.897081	20.091509	16.565536	0.935539
46.663227	86.237511	0.833144	45.074623	102.622597	0.822438	38.84914	143.134109	0.836747	39.394009	58.537231	0.864705	38.787827	95.896461	0.838572	40.451702	36.93417	0.880805
72.551842	123.377464	0.806196	73.322952	139.707611	0.792831	58.919838	168.345093	0.80394	59.562405	82.388924	0.827999	61.394379	132.663376	0.808147	59.481319	53.00935	0.849491
95.560387	140.499191	0.79284	96.498405	159.42955	0.779595	79.520927	185.779984	0.781255	75.029762	105.774414	0.800269	80.679321	160.623291	0.788305	81.346916	70.026466	0.828911
116.859138	154.965378	0.783356	118.01651	176.039536	0.769914	98.801758	209.443359	0.762515	86.405403	134.207657	0.789736	99.957039	183.452103	0.774159	98.18502	81.336174	0.818471
139.049149	167.848175	0.775487	134.852875	191.152512	0.761442	117.452507	218.330322	0.76064	102.058395	147.679993	0.768936	115.622169	203.680222	0.763175	117.207451	94.383049	0.807683
17.372698	100.837563	0.810068	16.334261	115.837959	0.78921	19.861155	173.592468	0.784918	19.652706	78.079857	0.866753	17.643171	97.234001	0.823625	19.947802	54.780231	0.881564
30.348923	174.048111	0.732687	31.029037	208.022568	0.692864	45.277031	229.314102	0.671366	36.658058	135.532852	0.796936	39.007141	174.109055	0.74802	39.740376	106.484253	0.812913
54.554802	232.500687	0.687887	52.599117	257.992828	0.669012	59.221535	260.18634	0.649735	53.771503	185.385422	0.751958	57.247196	227.505447	0.701357	60.246822	145.389114	0.7692
74.858368	269.419556	0.660791	72.578629	296.370453	0.645891	81.718826	286.254333	0.651637	64.538162	213.483841	0.728608	77.453415	271.023804	0.673401	81.045135	178.610916	0.743176
96.403778	296.369781	0.644595	92.264427	325.82312	0.630502	101.035713	305.627563	0.624473	80.828575	259.1409	0.697923	97.118057	279.491608	0.658019	98.975838	201.933273	0.720745
113.421112	317.566956	0.632321	110.458145	346.669342	0.619369	118.40741	329.20639	0.617278	105.28273	322.415558	0.661994	107.381485	289.970764	0.637686	118.765022	224.869553	0.70194
23.211794	80.802826	0.730266	22.094112	92.271629	0.717587	19.959951	109.900719	0.76116	19.469772	55.829235	0.831873	16.856609	59.505615	0.840057	20.280092	41.825218	0.839582
42.557468	121.779366	0.655918	41.16309	135.312241	0.643194	38.806969	137.036667	0.666919	37.287216	92.182732	0.745075	35.25787	111.233696	0.735083	39.853146	72.702919	0.761153
71.2117	162.50383	0.60497	67.507469	173.742493	0.594359	60.441284	159.751297	0.645905	52.803947	117.01947	0.695878	53.442646	146.529129	0.675601	59.916348	94.457977	0.706277
96.262177	184.22261	0.584993	93.626427	197.024857	0.575335	78.301674	172.899826	0.625274	72.632248	144.787003	0.65092	62.259499	151.91832	0.653979	78.677673	110.492424	0.675082
121.555176	199.595779	0.573487	119.37796	213.474808	0.563089	99.275688	184.215622	0.603342	88.188156	166.899704	0.623188	68.818863	162.422424	0.628241	98.038147	124.617058	0.658341
146.673264	214.984665	0.562459	142.837265	225.226028	0.555682	119.160912	193.144455	0.594558	108.238647	200.623611	0.591094	107.882301	191.21785	0.601323	118.229408	138.307098	0.638362
46.818787	40.01495	0.876326	44.976665	42.698261	0.873424	19.440895	46.963959	0.818628	19.920517	12.393367	0.939005	17.988609	18.19066	0.937726	20.053598	5.940824	0.95533
79.440605	62.007374	0.851545	75.781654	69.281067	0.84471	39.540573	63.775696	0.84513	39.652214	28.23362	0.890445	37.220161	45.854908	0.898637	39.982815	13.371114	0.929129
119.74147	83.930275	0.833481	115.928947	97.821449	0.823472	59.266163	87.953033	0.851646	58.822887	43.886902	0.851773	57.46471	71.019295	0.875308	59.943748	21.357094	0.905625
151.06839	101.67997	0.82315	151.359116	118.307281	0.811437	79.892525	98.031761	0.843303	77.590965	63.805347	0.81613	70.082161	73.632591	0.860276	79.21656	29.001398	0.891984
181.045578	114.016121	0.816934	182.558502	131.112473	0.805131	99.100555	103.816841	0.823013	99.678329	94.1063	0.780804	82.04277	79.496941	0.843459	98.307747	36.452404	0.881701
219.436935	123.825226	0.812481	211.41452	142.500412	0.800313	117.137627	113.069771	0.826445	115.656174	124.636993	0.756682	109.139885	107.101807	0.841271	117.769089	44.156647	0.86904
12.597905	98.664909	0.78342	12.326218	128.939011	0.765584	19.94173	243.626709	0.73729	19.535545	127.635399	0.807092	18.058001	145.101486	0.80308	20.090483	89.24929	0.806922
21.530388	171.732529	0.690144	21.364283	196.939987	0.677822	39.588341	300.280518	0.652684	39.272045	217.415024	0.694433	38.435246	249.233566	0.691594	40.368649	172.354202	0.697242
35.60585	244.183167	0.622948	35.709316	268.299316	0.60896	59.391483	336.126678	0.607425	55.856678	276.509308	0.641299	56.159813	306.224426	0.635624	59.943748	224.552322	0.65155
48.571022	292.9104	0.584913	49.074131	313.488068	0.573108	79.344429	362.501465	0.57924	71.005959	322.638	0.602575	78.068497	350.378662	0.585879	79.089096	265.936859	0.610762
61.070198	326.300385	0.562166	61.538498	346.092407	0.549345	99.075584	389.549469	0.550575	90.439514	389.599701	0.562652	97.262184	362.588135	0.570268	98.826591	299.511871	0.592328
73.957306	350.812347	0.545007	74.040855	372.298737	0.532401	117.312347	403.900604	0.541351	106.163879	424.209961	0.529518	114.112305	383.70105	0.547499	117.910347	327.124725	0.569538


==> multiscale_echo.dat <==
7040 38.048386 181.542191 0.100000 4 32 2.799164 37.849461 0 0.179926 0.000000
27904 41.580357 94.924843 0.100000 4 32 2.786412 41.523811 0 2.142490 0.000000


==> multiscale_hom.dat <==
7040 35.923858 115.384994 0.100000 4 32 2.799164 35.736041 0 10.673674 0.000000
27904 39.746799 63.217300 0.100000 4 32 2.786412 39.692745 0 135.581265 0.000000
111616 41.990974 26.426665 0.100000 4 32 2.799905 41.976683 0 2083.228273 0.000000
446464 43.023993 10.902713 0.100000 4 32 2.806726 43.020235 0 39902.781448 0.000000
1785856 43.677729 4.721410 0.100000 4 32 2.814734 43.676776 0 545005.836572 0.000000


==> multiscale_rjip.dat <==
7040 37.052357 104.623154 4 32 2.799164 36.858639 0.009895 0.000004
27904 56.448486 49.903633 4 32 2.786412 56.371716 0.020316 0.000002
111616 77.162407 21.585768 4 32 2.799905 77.136147 0.043302 0.000002
446464 96.562065 8.788679 4 32 2.806726 96.553635 0.182768 0.000003
1785856 115.345543 4.139922 4 32 2.814734 115.343018 1.414426 0.000003
7143424 126.988144 2.580739 4 32 2.818763 126.987434 5.452370 0.000003


==> multiscale_rjip_aniso.dat <==
7040 38.672131 92.393901 5 32 0.271031
27904 58.212500 40.445918 5 32 0.972070
111616 83.137751 15.580554 5 32 4.423218
446464 106.462327 5.582220 5 32 20.490456
1785856 129.010691 2.743602 5 32 87.891068
7143424 137.144854 1.688547 5 32 377.025055


==> trui_hom.dat <==
5.137275 16.044078 0.100000 1 117 1.128379 5.132028 0 1368.641419 40905.858775
10.117674 29.926619 0.100000 1 13 1.128379 10.107341 0 748.760986 39762.323539
15.126355 40.613768 0.100000 2 36 1.679448 15.110906 0 903.208795 44379.209192
20.468955 46.286319 0.100000 2 15 1.679448 20.448050 0 674.594118 43869.683798
25.476893 59.748149 0.100000 2 9 1.679448 25.450874 0 569.880644 44323.303280
30.065536 74.036437 0.100000 3 24 2.256758 30.034830 0 704.410236 44822.435298
40.570810 82.384476 0.100000 3 11 2.256758 40.529375 0 616.732662 43419.111692
50.815647 105.383829 0.100000 4 16 2.777549 50.763749 0 572.651022 41654.166405
61.714958 112.800704 0.100000 4 10 2.777549 61.651929 0 503.024567 41749.551353
73.054566 127.286639 0.100000 4 7 2.777549 72.979955 0 508.156857 41536.748709
80.891492 147.877095 0.100000 5 12 3.358896 80.808878 0 484.006379 30734.879446
91.880952 154.551781 0.100000 5 9 3.358896 91.787115 0 362.497541 31374.049365
102.987441 164.439735 0.100000 5 7 3.358896 102.882261 0 433.472313 30559.919405
201.855385 282.633365 0.100000 8 8 4.980432 201.649231 0 339.781291 26485.473058
529.056452 483.612351 0.100000 10 3 6.018022 528.516129 0 216.879556 21331.554859
1111.915254 783.550246 0.100000 18 4 10.316609 1110.779661 0 109.835886 12747.736316
2186.766667 1116.880912 0.100000 20 2 11.110195 2184.533333 0 42.175493 11426.080367
3280.150000 1451.759104 0.100000 30 2 16.048059 3276.800000 0 15.103807 7387.093711
4100.187500 1797.335325 0.100000 52 4 28.886507 4096.000000 0 35.208844 5454.878288
5046.384615 1905.151913 0.100000 66 3 36.108131 5041.230769 0 40.132267 4433.554363


==> trui_jp2.dat <==
2.36612 0.26123 0.998052  trui
3.03633 0.576721 0.995789  trui
10.3296 5.47125 0.968516  trui
14.9813 9.7395 0.956965  trui
19.7243 14.7223 0.941534  trui
24.3154 19.756 0.929762  trui
29.2609 26.1705 0.916454  trui
38.2748 38.9653 0.890469  trui
47.9204 57.2604 0.865833  trui
57.2452 74.569 0.840019  trui
64.5699 87.2934 0.828265  trui
73.4636 109.906 0.809298  trui
81.0915 130.541 0.790786  trui
92.6596 159.919 0.761877  trui
100.157 184.348 0.749397  trui
106.845 206.569 0.725648  trui
111.38 222.916 0.72256  trui
118.846 256.253 0.710516  trui
128.131 299.87 0.690352  trui
133.884 323.324 0.680415  trui
141.082 362.002 0.670366  trui
149.098 417.408 0.65904  trui
155.827 466.705 0.650949  trui
161.584 507.297 0.642679  trui


==> trui_jpeg.dat <==
92.009819 251.352356 0.677540  trui/jpg/trui256/trui256_1.pgm
92.009819 251.085999 0.677659  trui/jpg/trui256/trui256_2.pgm
80.003662 217.325745 0.705609  trui/jpg/trui256/trui256_3.pgm
66.132057 160.572006 0.738466  trui/jpg/trui256/trui256_4.pgm
55.832340 116.976349 0.783244  trui/jpg/trui256/trui256_5.pgm
48.630836 95.504929 0.792344  trui/jpg/trui256/trui256_6.pgm
43.103153 78.341064 0.815152  trui/jpg/trui256/trui256_7.pgm
39.259724 69.024323 0.829570  trui/jpg/trui256/trui256_8.pgm
35.868233 58.956345 0.844690  trui/jpg/trui256/trui256_9.pgm
33.402748 53.077438 0.852009  trui/jpg/trui256/trui256_10.pgm
31.494478 47.523315 0.865018  trui/jpg/trui256/trui256_11.pgm
29.657776 43.346893 0.872012  trui/jpg/trui256/trui256_12.pgm
27.833263 39.475449 0.878446  trui/jpg/trui256/trui256_13.pgm
26.474173 36.972519 0.885952  trui/jpg/trui256/trui256_14.pgm
25.241631 34.423553 0.891054  trui/jpg/trui256/trui256_15.pgm
24.172071 32.146530 0.896596  trui/jpg/trui256/trui256_16.pgm
23.148554 30.182770 0.900177  trui/jpg/trui256/trui256_17.pgm
22.306358 28.308502 0.905144  trui/jpg/trui256/trui256_18.pgm
21.587036 27.195084 0.907299  trui/jpg/trui256/trui256_19.pgm
20.832962 25.716980 0.910933  trui/jpg/trui256/trui256_20.pgm
20.154531 24.375076 0.914122  trui/jpg/trui256/trui256_21.pgm
19.455219 23.158173 0.916746  trui/jpg/trui256/trui256_22.pgm
18.943979 22.254562 0.919594  trui/jpg/trui256/trui256_23.pgm
18.371044 21.299561 0.922253  trui/jpg/trui256/trui256_24.pgm
17.929216 20.498550 0.925073  trui/jpg/trui256/trui256_25.pgm
17.415184 19.766846 0.926494  trui/jpg/trui256/trui256_26.pgm
17.053028 19.019089 0.928974  trui/jpg/trui256/trui256_27.pgm
16.558052 18.300766 0.930739  trui/jpg/trui256/trui256_28.pgm
16.327278 17.821503 0.931884  trui/jpg/trui256/trui256_29.pgm
15.946281 17.162476 0.933626  trui/jpg/trui256/trui256_30.pgm
15.604900 16.709747 0.935429  trui/jpg/trui256/trui256_31.pgm
15.263611 16.242508 0.936286  trui/jpg/trui256/trui256_32.pgm
14.865850 15.724945 0.938038  trui/jpg/trui256/trui256_33.pgm
14.673004 15.474564 0.939033  trui/jpg/trui256/trui256_34.pgm
14.330057 14.923309 0.940945  trui/jpg/trui256/trui256_35.pgm
14.083941 14.466888 0.942376  trui/jpg/trui256/trui256_36.pgm
13.967000 14.301880 0.942774  trui/jpg/trui256/trui256_37.pgm
13.604936 13.786209 0.944646  trui/jpg/trui256/trui256_38.pgm
13.415747 13.502701 0.945750  trui/jpg/trui256/trui256_39.pgm
13.371993 13.388611 0.946047  trui/jpg/trui256/trui256_40.pgm
13.024220 12.922852 0.947359  trui/jpg/trui256/trui256_41.pgm
12.863334 12.733902 0.948141  trui/jpg/trui256/trui256_42.pgm
12.733501 12.525284 0.948724  trui/jpg/trui256/trui256_43.pgm
12.472054 12.149841 0.950059  trui/jpg/trui256/trui256_44.pgm
12.319812 11.987885 0.950616  trui/jpg/trui256/trui256_45.pgm
12.121766 11.651154 0.951636  trui/jpg/trui256/trui256_46.pgm
12.026215 11.496490 0.951861  trui/jpg/trui256/trui256_47.pgm
11.837423 11.358017 0.952385  trui/jpg/trui256/trui256_48.pgm
11.598833 10.973816 0.953809  trui/jpg/trui256/trui256_49.pgm
11.557963 10.921295 0.953911  trui/jpg/trui256/trui256_50.pgm
11.537637 10.862625 0.954013  trui/jpg/trui256/trui256_51.pgm
11.289451 10.476044 0.955319  trui/jpg/trui256/trui256_52.pgm
11.034987 10.324860 0.956029  trui/jpg/trui256/trui256_53.pgm
10.974072 10.152298 0.956599  trui/jpg/trui256/trui256_54.pgm
10.870422 9.997482 0.957172  trui/jpg/trui256/trui256_55.pgm
10.703704 9.778198 0.957971  trui/jpg/trui256/trui256_56.pgm
10.528486 9.594696 0.958728  trui/jpg/trui256/trui256_57.pgm
10.363823 9.363281 0.959493  trui/jpg/trui256/trui256_58.pgm
10.282602 9.243729 0.959976  trui/jpg/trui256/trui256_59.pgm
10.167855 9.071915 0.960626  trui/jpg/trui256/trui256_60.pgm
9.956443 8.816986 0.961535  trui/jpg/trui256/trui256_61.pgm
9.837008 8.659042 0.961986  trui/jpg/trui256/trui256_62.pgm
9.664556 8.456635 0.962795  trui/jpg/trui256/trui256_63.pgm
9.549199 8.297455 0.963275  trui/jpg/trui256/trui256_64.pgm
9.333191 8.058929 0.964087  trui/jpg/trui256/trui256_65.pgm
9.252892 7.891998 0.964615  trui/jpg/trui256/trui256_66.pgm
9.140727 7.723358 0.965220  trui/jpg/trui256/trui256_67.pgm
8.880872 7.465775 0.966333  trui/jpg/trui256/trui256_68.pgm
8.795147 7.334702 0.966743  trui/jpg/trui256/trui256_69.pgm
8.596908 7.086273 0.967863  trui/jpg/trui256/trui256_70.pgm
8.426847 6.901871 0.968510  trui/jpg/trui256/trui256_71.pgm
8.331597 6.738846 0.969070  trui/jpg/trui256/trui256_72.pgm
8.122199 6.599777 0.969620  trui/jpg/trui256/trui256_73.pgm
7.878347 6.313873 0.970769  trui/jpg/trui256/trui256_74.pgm
7.854765 6.249146 0.970901  trui/jpg/trui256/trui256_75.pgm
7.691758 6.045456 0.971785  trui/jpg/trui256/trui256_76.pgm
7.454039 5.738495 0.973050  trui/jpg/trui256/trui256_77.pgm
7.255364 5.596985 0.973671  trui/jpg/trui256/trui256_78.pgm
7.114521 5.423126 0.974299  trui/jpg/trui256/trui256_79.pgm
6.921608 5.232407 0.974942  trui/jpg/trui256/trui256_80.pgm
6.675112 4.958099 0.976161  trui/jpg/trui256/trui256_81.pgm
6.528961 4.791672 0.976777  trui/jpg/trui256/trui256_82.pgm
6.241960 4.575012 0.977613  trui/jpg/trui256/trui256_83.pgm
6.082800 4.364914 0.978465  trui/jpg/trui256/trui256_84.pgm
5.921383 4.168594 0.979096  trui/jpg/trui256/trui256_85.pgm
5.638419 3.902161 0.980232  trui/jpg/trui256/trui256_86.pgm
5.476958 3.721329 0.980858  trui/jpg/trui256/trui256_87.pgm
5.215280 3.472595 0.981852  trui/jpg/trui256/trui256_88.pgm
5.019742 3.245056 0.982760  trui/jpg/trui256/trui256_89.pgm
4.726100 2.969162 0.983819  trui/jpg/trui256/trui256_90.pgm
4.523409 2.715424 0.984939  trui/jpg/trui256/trui256_91.pgm
4.324522 2.477097 0.985793  trui/jpg/trui256/trui256_92.pgm
3.985601 2.190063 0.987158  trui/jpg/trui256/trui256_93.pgm
3.647245 1.896637 0.988469  trui/jpg/trui256/trui256_94.pgm
3.319318 1.612305 0.989850  trui/jpg/trui256/trui256_95.pgm
2.973035 1.255280 0.991776  trui/jpg/trui256/trui256_96.pgm
2.643470 0.923126 0.993715  trui/jpg/trui256/trui256_97.pgm
2.301052 0.568298 0.995926  trui/jpg/trui256/trui256_98.pgm
1.935763 0.220764 0.998406  trui/jpg/trui256/trui256_99.pgm
1.819576 0.084290 0.999639  trui/jpg/trui256/trui256_100.pgm


==> trui_lpaq.dat <==
10.255276 9.044012 25.000000 1 48 1.128379 4.003845 7.222850 4.978477 4.903850
16.650507 15.933206 25.000000 1 16 1.128379 4.003845 7.222850 3.465158 3.418126
21.196445 27.440729 11.024475 2 40 1.128379 9.078743 7.253776 4.913531 4.779580
26.581442 30.426172 11.024475 2 24 1.128379 9.078743 7.253776 4.201308 4.042041
31.939142 35.519100 11.024475 2 16 1.128379 9.078743 7.253776 3.651231 3.467732
41.652699 58.779839 6.250000 3 24 1.128379 16.012447 7.189189 4.155247 3.996771
53.335773 81.263062 3.968811 4 32 1.128379 25.212528 7.195846 4.745537 4.547435
60.296875 83.988457 3.968811 4 24 1.128379 25.212528 7.195846 4.343307 4.104411
71.540894 90.166199 3.968811 4 16 1.128379 25.212528 7.195846 3.793251 3.530618
99.549316 119.151428 3.968811 4 8 1.128379 25.212528 7.195846 2.865409 2.525140
129.650192 156.274429 2.821350 5 8 1.128379 35.461082 7.170406 2.688286 2.510209

